Decentralized Vulnerability Disclosure via Permissioned Blockchain: A Secure, Transparent Alternative to Centralized CVE Management

This paper proposes a decentralized, blockchain-based system for the publication of Common Vulnerabilities and Exposures (CVEs), aiming to mitigate the limitations of the current centralized model primarily overseen by MITRE. The proposed architecture leverages a permissioned blockchain, wherein only authenticated CVE Numbering Authorities (CNAs) are authorized to submit entries. This ensures controlled write access while preserving public transparency. By incorporating smart contracts, the system supports key features such as embargoed disclosures and decentralized governance. We evaluate the proposed model in comparison with existing practices, highlighting its advantages in transparency, trust decentralization, and auditability. A prototype implementation using Hyperledger Fabric is presented to demonstrate the feasibility of the approach, along with a discussion of its implications for the future of vulnerability disclosure.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

